Calibration and filtering for multi factor commodity models with seasonality: incorporating panel data from futures contracts

We examine a general multi-factor model for commodity spot prices and futures valuation. We extend the multi-factor long-short model in Schwartz and Smith (2000) and Yan (2002) in two important aspects: firstly we allow for both the long and short term dynamic factors to be mean reverting incorporating stochastic volatility factors and secondly we develop an additive structural seasonality model. Then a Milstein discretized non-linear stochastic volatility state space representation for the model is developed which allows for futures and options contracts in the observation equation. We then develop numerical methodology based on an advanced Sequential Monte Carlo algorithm utilising Particle Markov chain Monte Carlo to perform calibration of the model jointly with the filtering of the latent processes for the long-short dynamics and volatility factors. In this regard we explore and develop a novel methodology based on an adaptive Rao-Blackwellised version of the Particle Markov chain Monte Carlo methodology. In doing this we deal accurately with the non-linearities in the state-space model which are therefore introduced into the filtering framework. We perform analysis on synthetic and real data for oil commodities.

==> References.txt <==
@article{andrieu2006ergodicity,
  title={On the ergodicity properties of some adaptive MCMC algorithms},
  author={Andrieu, C. and Moulines, {\'E}.},
  journal={The Annals of Applied Probability},
  volume={16},
  number={3},
  pages={1462--1505},
  year={2006},
  publisher={Institute of Mathematical Statistics}
}


@inproceedings{andrieu2006efficiency,
  title={On the efficiency of adaptive MCMC algorithms},
  author={Andrieu, C. and Atchad{\'e}, Y.F.},
  booktitle={Proceedings of the 1st international conference on Performance evaluation methodolgies and tools},
  pages={43--es},
  year={2006},
  organization={ACM}
}

@article{atchadé2005adaptive,
  title={On adaptive markov chain monte carlo algorithms},
  author={Atchad{\'e}, Y.F. and Rosenthal, J.S.},
  journal={Bernoulli},
  volume={11},
  number={5},
  pages={815--828},
  year={2005},
  publisher={JSTOR}
}

@article{andrieu2010particle,
  title={Particle Markov chain Monte Carlo methods},
  author={Andrieu, C. and Doucet, A. and Holenstein, R.},
  journal={Journal of the Royal Statistical Society: Series B (Statistical Methodology)},
  volume={72},
  number={3},
  pages={269--342},
  year={2010},
  publisher={Wiley Online Library}
}

@article{brennan1985evaluating,
  title={Evaluating natural resource investments},
  author={Brennan, M.J. and Schwartz, E.S.},
  journal={The Journal of Business},
  volume={58},
  number={2},
  pages={135--157},
  year={1985},
  publisher={JSTOR}
}

@article{casella1996rao,
  title={Rao-Blackwellisation of sampling schemes},
  author={Casella, G. and Robert, C.P.},
  journal={Biometrika},
  volume={83},
  number={1},
  pages={81},
  year={1996},
  publisher={Biometrika Trust}
}


@inproceedings{doucet2000rao,
  title={Rao-Blackwellised particle filtering for dynamic Bayesian networks},
  author={Doucet, A. and De Freitas, N. and Murphy, K. and Russell, S.},
  booktitle={Proceedings of the Sixteenth Conference on Uncertainty in Artificial Intelligence},
  pages={176--183},
  year={2000},
  organization={Citeseer}
}

@article{gibson1990stochastic,
  title={Stochastic convenience yield and the pricing of oil contingent claims},
  author={Gibson, R. and Schwartz, E.S.},
  journal={The Journal of Finance},
  volume={45},
  number={3},
  pages={959--976},
  year={1990},
  publisher={JSTOR}
}

@article{haario2005componentwise,
  title={Componentwise adaptation for high dimensional MCMC},
  author={Haario, H. and Saksman, E. and Tamminen, J.},
  journal={Computational Statistics},
  volume={20},
  number={2},
  pages={265--273},
  year={2005},
  publisher={Springer}
}

@article{haario2001adaptive,
  title={An adaptive Metropolis algorithm},
  author={Haario, H. and Saksman, E. and Tamminen, J.},
  journal={Bernoulli},
  volume={7},
  number={2},
  pages={223--242},
  year={2001},
  publisher={JSTOR}
}

@article{hilliard1998valuation,
  title={Valuation of commodity futures and options under stochastic convenience yields, interest rates, and jump diffusions in the spot},
  author={Hilliard, J.E. and Reis, J.},
  journal={Journal of Financial and Quantitative Analysis},
  pages={61--86},
  year={1998},
  publisher={JSTOR}
}

@article{kaldor1939speculation,
  title={Speculation and economic stability},
  author={Kaldor, N.},
  journal={The Review of Economic Studies},
  volume={7},
  number={1},
  pages={1--27},
  year={1939},
  publisher={JSTOR}
}

@article{keynes1938policy,
  title={The policy of government storage of food-stuffs and raw materials},
  author={Keynes, J.M.},
  journal={The Economic Journal},
  volume={48},
  number={191},
  pages={449--460},
  year={1938},
  publisher={JSTOR}
}

@book{kloeden1992numerical,
  title={Numerical solution of stochastic differential equations},
  author={Kloeden, P.E. and Platen, E.},
  year={1992},
  publisher={Springer}
}

@book{kloeden1994numerical,
  title={Numerical solution of SDE through computer experiments},
  author={Kloeden, P.E. and Platen, E. and Schurz, H.},
  volume={1},
  year={1994},
  publisher={Springer Verlag}
}

@inproceedings{ribeiro2004two,
  title={A two-factor model for commodity prices and futures valuation},
  author={Ribeiro, D.R. and Hodges, S.D.},
  booktitle={EFMA 2004 Basel Meetings Paper},
  year={2004}
}

@article{roberts2009examples,
  title={Examples of adaptive MCMC},
  author={Roberts, G.O. and Rosenthal, J.S.},
  journal={Journal of Computational and Graphical Statistics},
  volume={18},
  number={2},
  pages={349--367},
  year={2009},
  publisher={ASA}
}

@article{roberts1997weak,
  title={Weak convergence and optimal scaling of random walk Metropolis algorithms},
  author={Roberts, G.O. and Gelman, A. and Gilks, W.R.},
  journal={The Annals of Applied Probability},
  volume={7},
  number={1},
  pages={110--120},
  year={1997},
  publisher={JSTOR}
}


@article{roberts2001optimal,
  title={Optimal scaling for various Metropolis-Hastings algorithms},
  author={Roberts, G.O. and Rosenthal, J.S.},
  journal={Statistical Science},
  volume={16},
  number={4},
  pages={351--367},
  year={2001},
  publisher={JSTOR}
}

@article{rosenthal2008optimal,
  title={Optimal proposal distributions and adaptive MCMC},
  author={Rosenthal, J.S. and others},
  journal={Preprint},
  year={2008},
  publisher={Citeseer}
}

@article{samuelson1965proof,
  title={Proof that properly anticipated prices fluctuate randomly},
  author={Samuelson, P.},
  journal={Management Review},
  volume={6},
  number={2},
  pages={41--49},
  year={1965}
}

@article{schwartz2000short,
  title={Short-term variations and long-term dynamics in commodity prices},
  author={Schwartz, E. and Smith, J.E.},
  journal={Management Science},
  pages={893--911},
  year={2000},
  publisher={JSTOR}
}

@article{miltersen1998pricing,
  title={Pricing of options on commodity futures with stochastic term structures of convenience yields and interest rates},
  author={Miltersen, K.R. and Schwartz, E.S.},
  journal={Journal of Financial and Quantitative Analysis},
  pages={33--59},
  year={1998},
  publisher={JSTOR}
}

@article{schwartz1997stochastic,
  title={The stochastic behavior of commodity prices: Implications for valuation and hedging},
  author={Schwartz, E.S.},
  journal={JOURNAL OF FINANCE-NEW YORK-},
  volume={52},
  pages={923--974},
  year={1997},
  publisher={WAVERLY PRESS INC}
}

@article{working1949theory,
  title={The theory of price of storage},
  author={Working, H.},
  journal={The American Economic Review},
  volume={39},
  number={6},
  pages={1254--1262},
  year={1949},
  publisher={JSTOR}
}



@article{yan2002valuation,
  title={Valuation of commodity derivatives in a new multi-factor model},
  author={Yan, X.S.},
  journal={Review of Derivatives Research},
  volume={5},
  number={3},
  pages={251--271},
  year={2002},
  publisher={Springer}
}



==> refs.txt <==


\bibitem{Andrieu06} Andrieu C. and Moulines E. (2006) On the ergodicity
properties of some adaptive MCMC algorithms, \textit{Annals of
Applied Probability}, vol. 16, (3).

\bibitem{Andrieu07} Andrieu C. and Atachade Y. (2007) On the efficiency of
adaptive MCMC algorithms, \textit{Electronic Communications in
Probability}, vol. 12, 336-349.

\bibitem{Atachade05} Atachade Y.F. and Rosenthal J.S. (2005) On adaptive
Markov chain Monte Carlo algorithms, \textit{Bernoulli}, 11(5),
815-828.

@article{brennan1985evaluating,
  title={{Evaluating natural resource investments}},
  author={Brennan, M.J. and Schwartz, E.S.},
  journal={The Journal of Business},
  volume={58},
  number={2},
  pages={135--157},
  issn={0021-9398},
  year={1985},
  publisher={JSTOR}
}



\bibitem{Casella96} Casella,G.andRobert,C.P.(1996). Rao-Blackwellisation
ofsamplingschemes,Biometrika83(1):81–94.

\bibitem{Doucet00} Rao-Blackwellised Particle Filtering for Dynamic Bayesian Networks
Arnaud Doucet, Nando de Freitas, Kevin Murphy and Stuart Russell.
UAI '00 (Uncertainty in AI)

@article{gibson1990stochastic,
  title={{Stochastic convenience yield and the pricing of oil contingent claims}},
  author={Gibson, R. and Schwartz, E.S.},
  journal={The Journal of Finance},
  volume={45},
  number={3},
  pages={959--976},
  issn={0022-1082},
  year={1990},
  publisher={JSTOR}
}



\bibitem{Haario07} Haario H. Saksman E. and Tamminen J. (2007) Componentwise
adaptation for high dimensional MCMC, Computational Statistics,
vol. 20, (2).

\bibitem{Haario01} Haario H. Saksman E. and Tamminen J. (2001) An adaptive
metropolis algorithm, Bernoulli, 7, 223-242.

@article{hilliard1998valuation,
  title={{Valuation of commodity futures and options under stochastic convenience yields, interest rates, and jump diffusions in the spot}},
  author={Hilliard, J.E. and Reis, J.},
  journal={Journal of Financial and Quantitative Analysis},
  pages={61--86},
  issn={0022-1090},
  year={1998},
  publisher={JSTOR}
}



@article{kaldor1939speculation,
  title={{Speculation and economic stability}},
  author={Kaldor, N.},
  journal={The Review of Economic Studies},
  volume={7},
  number={1},
  pages={1--27},
  issn={0034-6527},
  year={1939},
  publisher={JSTOR}
}


\bibitem{Keynes}

\bibitem{Kloeden1999} Kloeden, P. and Platen, E. (1999) Numerical
Solution of Stochastic Differential Equations. Applications of
Mathematics Sotchastic Modelling and Applied Probability,
Springer.

\bibitem{Kloeden94} Kloeden, PE, Platen, E and Schurz, H, (1994). "Numerical
Solution of s.d.e. Through Computer Experiments". Springer, Berlin.

\bibitem{Ribeiro04} Ribeiro, D. R. and Hodges, S. D. (2004). A Two-Factor Model
for Commodity Prices and Futures Evaluation...

@conference{ribeiro2004two,
  title={{A two-factor model for commodity prices and futures valuation}},
  author={Ribeiro, D.R. and Hodges, S.D.},
  booktitle={EFMA 2004 Basel Meetings Paper},
  year={2004}
}



\bibitem{Roberts08} Roberts G.O. and Rosenthal J.S. (2008) Examples of
Adaptive MCMC .....

\bibitem{Roberts97} Roberts G.O., Gelman A. and Gilks W.R. (1997), Weak
convergence and optimal scaling of random walk Metropolis
algorithms. Annals of Applied Probability, 7, 110-120.

\bibitem{Roberts01} Roberts G.O. and Rosenthal J.S. (2001), Optimal scaling
for various Metropolis-Hastings algorithms. Statistical Science,
16, 351-367.

\bibitem{Rosenthal08} Rosenthal J.S. (2008), Optimal Proposal Distributions and
Adaptive MCMC. {\textit Chapter for MCMC Handbook}, Brooks S.,
Gelman A., Jones G. and Meng X.L. eds.


@article{samuelson1965proof,
  title={{Proof that properly anticipated prices fluctuate randomly}},
  author={Samuelson, P.A.},
  journal={Management Review},
  volume={6},
  number={2},
  pages={41--49},
  year={1965}
}



\bibitem{Schwartz98} Schwartz, E. and Smith, J. E. (1998). Short-term variations
and long-term dynamics in commodity prices.

@article{miltersen1998pricing,
  title={{Pricing of options on commodity futures with stochastic term structures of convenience yields and interest rates}},
  author={Miltersen, K.R. and Schwartz, E.S.},
  journal={Journal of Financial and Quantitative Analysis},
  pages={33--59},
  issn={0022-1090},
  year={1998},
  publisher={JSTOR}
}



@article{schwartz1997stochastic,
  title={{The stochastic behavior of commodity prices: Implications for valuation and hedging}},
  author={Schwartz, E.S.},
  journal={JOURNAL OF FINANCE-NEW YORK-},
  volume={52},
  pages={923--974},
  issn={0022-1082},
  year={1997},
  publisher={WAVERLY PRESS INC}
}



\bibitem{Stump} Stump, D. (...) Speeding up the Milstein Method
for Stochastic Differential Equations with the Johnson
Distribution Approximation.

\bibitem{Working49}

@article{yan2002valuation,
  title={{Valuation of commodity derivatives in a new multi-factor model}},
  author={Yan, X.S.},
  journal={Review of Derivatives Research},
  volume={5},
  number={3},
  pages={251--271},
  issn={1380-6645},
  year={2002},
  publisher={Springer}
}



